Study of Solar Jets and Related Flares

Solar jets are ubiquitous transient collimated mass outflows in the solar atmosphere over a wide range of sizes from small scale nanojets to a few solar radii, embedded in the solar chromosphere to solar corona. Jets are frequently accompanied by solar flares and these flares provide the force to propagate the plasma material upward and could be accompanied by coronal mass ejections. These jets could act as a source for transporting a significant mass and energy from the lower solar atmosphere to the upper coronal heights and consequently heating the solar corona and accelerating the solar wind. Magnetic reconnection is believed to be the triggering reason behind these jet activity. The thesis entitled: Study of Solar Jets and Related Flares, includes various case studies with different mechanisms to set off the jet initiation, associated large scale eruptions and mounts strong observational evidences to validate the numerical experiments for the magnetic flux emergence models. Such studies on solar jets along with their magnetic origin contribute to resolve the scandalous coronal heating problem and provide the evidences for the existing theoretical models and open a new window for the interplanetary science.

==> LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2013 Krishna Kumar

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

